The Occurrence-weighted Median Planets Discovered by Transit Surveys Orbiting Solar-type Stars and Their Implications for Planet Formation and Evolution

Since planet occurrence and primordial atmospheric retention probability increase with period, the occurrence-weighted median planets discovered by transit surveys may bear little resemblance to the low-occurrence, short-period planets sculpted by atmospheric escape ordinarily used to calibrate mass--radius relations and planet formation models. An occurrence-weighted mass--radius relation for the low-mass planets discovered so far by transit surveys orbiting solar-type stars requires both occurrence-weighted median Earth-mass and Neptune-mass planets to have a few percent of their masses in hydrogen/helium (H/He) atmospheres. Unlike the Earth that finished forming long after the protosolar nebula was dissipated, these occurrence-weighted median Earth-mass planets must have formed early in their systems' histories. The existence of significant H/He atmospheres around Earth-mass planets confirms an important prediction of the core-accretion model of planet formation. It also implies core masses $M_{\text{c}}$ in the range $2~M_{\oplus}\lesssim M_{\text{c}}\lesssim 8~M_{\oplus}$ that can retain their primordial atmospheres. If atmospheric escape is driven by photoevaporation due to extreme ultraviolet (EUV) flux, then our observation requires a reduction in the fraction of incident EUV flux converted into work usually assumed in photoevaporation models. If atmospheric escape is core driven, then the occurrence-weighted median Earth-mass planets must have large Bond albedos. In contrast to Uranus and Neptune that have at least 10% of their masses in H/He atmospheres, these occurrence-weighted median Neptune-mass planets are H/He poor. The implication is that they experienced collisions or formed in much shorter-lived and/or hotter parts of their parent protoplanetary disks than Uranus and Neptune's formation location in the protosolar nebula.

==> tbl1.csv <==
m.star,m.source_id,m.planet,m.period,m.mass,m.mass_unc1,m.mass_unc2,m.radius,m.radius_unc1,m.radius_unc2,m.prob,m.method
Kepler-131,2102110174677569664,Kepler-131 b,16.092,16.1,3.5,3.5,2.41,0.2,0.2,0.036,Doppler
Kepler-131,2102110174677569664,Kepler-131 c,25.5169,8.2,5.9,5.9,0.84,0.07,0.07,0.094,Doppler
BD+41  3306,2101486923385239808,Kepler-444 d,6.189,0.2,0.1,0.5,0.75,0.02,0.02,0.061,TTV
BD+41  3306,2101486923385239808,Kepler-444 e,7.743,0.1,0.1,0.2,0.73,0.02,0.02,0.065,TTV
Kepler-10,2132155017099178624,Kepler-10 b,0.837491,4.6,1.5,1.3,1.48,0.03,0.05,0.0013,Doppler
Kepler-10,2132155017099178624,Kepler-10 c,45.2946,7.4,1.2,1.3,2.62,0.03,0.05,0.06,Doppler
Kepler-106,2082074942519913344,Kepler-106 c,13.5708,10.4,3.2,3.2,2.5,0.32,0.32,0.031,Doppler
Kepler-106,2082074942519913344,Kepler-106 e,43.8445,11.2,5.8,5.8,2.56,0.33,0.33,0.057,Doppler
Kepler-289,2078515170549178880,Kepler-289 b,34.545,7.3,6.8,6.8,2.15,0.1,0.1,0.042,TTV
Kepler-289,2078515170549178880,Kepler-289 d,66.0634,4,0.9,0.9,2.68,0.17,0.17,0.056,TTV
K2-263,657756997089784960,K2-263 b,50.818947,14.8,3.1,3.1,2.41,0.12,0.12,0.055,Doppler
Kepler-538,2087171453788422528,Kepler-538 b,81.73778,10.6,2.4,2.5,2.21,0.03,0.04,0.055,Doppler
Kepler-549,2107622335702262400,Kepler-549 b,42.95,11,3.2,4.2,2.87,0.08,0.08,0.054,TTV
Kepler-310,2127798442794047104,Kepler-310 d,92.874,7,4.1,3.4,2.44,0.05,0.06,0.053,TTV
HD  21749,4673947174316727040,GJ 143 b,35.61253,22.7,1.9,2.2,2.61,0.16,0.17,0.052,Doppler
TYC  243-1528-1,3850421005290172416,TOI-561 b,0.446578,1.6,0.4,0.4,1.42,0.07,0.07,0.0014,Doppler
TYC  243-1528-1,3850421005290172416,TOI-561 c,10.779,5.4,1,1,2.88,0.1,0.1,0.02,Doppler
TYC  243-1528-1,3850421005290172416,TOI-561 d,25.62,11.9,1.3,1.3,2.53,0.13,0.13,0.047,Doppler
TYC  243-1528-1,3850421005290172416,TOI-561 e,77.23,16,2.3,2.3,2.67,0.11,0.11,0.051,Doppler
TYC  243-1528-1,3850421005290172416,TOI-561 f,16.287,3,1.9,2.4,2.32,0.16,0.16,0.038,Doppler
BD+20   594,58200934326315136,BD+20 594 b,41.6855,16.3,6.1,6,2.23,0.11,0.14,0.049,Doppler
Kepler-20,2102548708017562112,Kepler-20 b,3.69611525,9.7,1.4,1.4,1.87,0.03,0.07,0.0039,Doppler
Kepler-20,2102548708017562112,Kepler-20 c,10.85409089,12.8,2.2,2.2,3.05,0.06,0.06,0.017,Doppler
Kepler-20,2102548708017562112,Kepler-20 d,77.61130017,10.1,3.7,4,2.74,0.06,0.07,0.049,Doppler
Kepler-359,2077683871034907648,Kepler-359 c,57.693,2.9,1.9,2.4,3.61,0.15,0.18,0.022,TTV
Kepler-359,2077683871034907648,Kepler-359 d,77.083,2.7,1.5,2.5,2.76,0.17,0.18,0.049,TTV
* nu.02 Lup,5902750168276592256,HD 136352 b,11.57779,4.6,0.4,0.4,1.48,0.06,0.06,0.027,Doppler
* nu.02 Lup,5902750168276592256,HD 136352 c,27.5909,11.3,0.7,0.7,2.61,0.08,0.08,0.046,Doppler
K2-138,2413596935442139520,K2-138 b,2.35309,3.1,1.1,1.1,1.51,0.08,0.11,0.0048,Doppler
K2-138,2413596935442139520,K2-138 c,3.56004,6.3,1.2,1.1,2.3,0.09,0.12,0.0038,Doppler
K2-138,2413596935442139520,K2-138 d,5.40479,7.9,1.4,1.4,2.39,0.08,0.1,0.0088,Doppler
K2-138,2413596935442139520,K2-138 e,8.26146,13,2,2,3.39,0.11,0.16,0.0064,Doppler
K2-138,2413596935442139520,K2-138 f,12.75758,1.6,1.2,2.1,2.9,0.11,0.16,0.023,Doppler
K2-138,2413596935442139520,K2-138 g,41.96797,4.3,3,5.3,3.01,0.25,0.3,0.046,Doppler
Kepler-595,2135237601028549888,Kepler-595 b,25.3029092,17.4,3.8,7.1,3.71,0.01,0.01,0.018,TTV
Kepler-595,2135237601028549888,Kepler-595 c,12.38602,3.3,1,1.7,1.01,0.02,0.02,0.043,TTV
HD  23472,4674216245427964416,HD 23472 b,17.667,17.9,14,1.4,1.87,1.32,1.32,0.0095,Doppler
HD  23472,4674216245427964416,HD 23472 c,29.625,17.2,13.8,1.1,2.15,0.34,0.34,0.042,Doppler
Kepler-11,2076960598545789824,Kepler-11 d,22.687,6.8,0.8,0.7,4.04,0.4,0.42,0.014,TTV
Kepler-11,2076960598545789824,Kepler-11 e,31.995,6.7,1,1.2,4.81,0.5,0.55,0.0067,TTV
Kepler-11,2076960598545789824,Kepler-11 f,46.686,1.7,0.4,0.5,3.15,0.33,0.38,0.041,TTV
Kepler-30,2100243616248608896,Kepler-30 b,29.323,8.8,0.5,0.6,2.13,0.13,0.14,0.04,TTV
HD  15337,5068777809824976256,HD 15337 b,4.75615,7.5,1,1.1,1.64,0.06,0.06,0.01,Doppler
HD  15337,5068777809824976256,HD 15337 c,17.1784,8.1,1.7,1.8,2.39,0.12,0.12,0.039,Doppler
HD   3167,2554032474712538880,HD 3167 b,0.96,5.6,1,1,1.63,0.05,0.05,0.00087,Doppler
HD   3167,2554032474712538880,HD 3167 c,29.8454,9.8,1.2,1.3,3.01,0.28,0.42,0.037,Doppler
Kepler-102,2119583201145735808,Kepler-102 d,10.3117,3.8,1.8,1.8,1.18,0.04,0.04,0.031,Doppler
Kepler-102,2119583201145735808,Kepler-102 e,16.1457,8.9,2,2,2.22,0.07,0.07,0.037,Doppler
BD+48  2893,2129550445852902656,Kepler-68 b,5.3988,7.7,1.3,1.4,2.6,0.04,0.04,0.0089,Doppler
BD+48  2893,2129550445852902656,Kepler-68 c,9.6051,2,1.8,1.7,1.04,0.02,0.02,0.035,Doppler
HD 119130,3616931735377523712,K2-292 b,16.9841,24.5,4.4,4.4,2.63,0.1,0.11,0.034,Doppler
Kepler-79,2076085318570299136,Kepler-79 b,13.484542,12.5,3.6,4.5,3.34,0.03,0.03,0.013,TTV
Kepler-79,2076085318570299136,Kepler-79 c,27.4023,9.5,2.1,2.3,3.55,0.03,0.03,0.02,TTV
Kepler-79,2076085318570299136,Kepler-79 d,52.090767,11.3,2.2,2.2,6.91,0.01,0.01,0.005,TTV
Kepler-79,2076085318570299136,Kepler-79 e,81.064,3.4,0.8,1,3.4,0.13,0.12,0.033,TTV
Kepler-48,2075112109039378688,Kepler-48 b,4.778,3.9,2.1,2.1,1.88,0.1,0.1,0.0053,Doppler
Kepler-48,2075112109039378688,Kepler-48 c,9.67395,14.6,2.3,2.3,2.71,0.14,0.14,0.021,Doppler
Kepler-48,2075112109039378688,Kepler-48 d,42.8961,7.9,4.6,4.6,2.04,0.11,0.11,0.033,Doppler
HD   5278,4617759514501503616,HD 5278 b,14.339156,7.8,1.4,1.5,2.45,0.05,0.05,0.033,Doppler
Kepler-411,2132768952604988672,Kepler-411 b,3.005156,25.6,2.6,2.6,2.4,0.05,0.05,0.002,TTV
Kepler-411,2132768952604988672,Kepler-411 c,7.834435,26.4,5.9,5.9,4.42,0.06,0.06,0.003,TTV
Kepler-411,2132768952604988672,Kepler-411 d,58.02035,15.2,5.1,5.1,3.32,0.1,0.1,0.033,TTV
Kepler-29,2086435189017387264,Kepler-29 b,10.33974,5,1.3,1.5,2.55,0.12,0.12,0.023,TTV
Kepler-29,2086435189017387264,Kepler-29 c,13.28613,4.5,1.1,1.1,2.34,0.11,0.12,0.032,TTV
Kepler-450,2135590578620605568,Kepler-450 c,15.4131395,12.5,2.6,3.2,2.6,0,0,0.032,TTV
Kepler-96,2073731161099713408,Kepler-96 b,16.2385,8.5,3.4,3.4,2.67,0.22,0.22,0.032,Doppler
K2-106,2582617711154563968,EPIC 220674823 b,0.571,7.7,0.8,0.8,1.71,0.07,0.07,0.00064,Doppler
K2-106,2582617711154563968,EPIC 220674823 c,13.3397,5.8,3,3.3,2.5,0.26,0.27,0.031,Doppler
K2-110,3613175223837135616,K2-110 b,13.86375,16.7,3.2,3.2,2.59,0.1,0.1,0.03,Doppler
TOI-125,4698692744355471616,TOI-125 b,4.65382,9.5,0.9,0.9,2.73,0.08,0.08,0.0064,Doppler
TOI-125,4698692744355471616,TOI-125 c,9.15059,6.6,1,1,2.76,0.1,0.1,0.019,Doppler
TOI-125,4698692744355471616,TOI-125 d,19.98,13.6,1.2,1.2,2.93,0.17,0.17,0.03,Doppler
Kepler-305,2073547954981763328,Kepler-305 d,16.739,9.1,3.8,6.1,2.8,0.09,0.09,0.03,TTV
Kepler-1655,2100392428275714688,Kepler-1655 b,11.8728787,5,2.8,3.1,2.21,0.08,0.08,0.029,Doppler
Kepler-85,2127398083121764736,Kepler-85 e,25.215,0.6,0.4,0.5,1.28,0.09,0.09,0.028,TTV
CD-39  7945,6140553127216043648,TOI-763 b,5.6057,9.8,0.8,0.8,2.28,0.11,0.11,0.0093,Doppler
CD-39  7945,6140553127216043648,TOI-763 c,12.2737,9.3,1,1,2.63,0.12,0.12,0.028,Doppler
Kepler-307,2073691303802278784,Kepler-307 b,10.416,8.8,0.9,0.9,3.04,0.06,0.07,0.016,TTV
Kepler-307,2073691303802278784,Kepler-307 c,13.084,3.9,0.7,0.7,2.73,0.07,0.06,0.028,TTV
Kepler-406,2126601108991279872,Kepler-406 b,2.42629,6.3,1.4,1.4,1.43,0.03,0.03,0.0059,Doppler
Kepler-406,2126601108991279872,Kepler-406 c,4.62332,2.7,1.8,1.8,0.85,0.03,0.03,0.027,Doppler
Kepler-107,2086625752425381632,Kepler-107 b,3.1800218,3.5,1.5,1.5,1.54,0.02,0.02,0.0074,Doppler
Kepler-107,2086625752425381632,Kepler-107 c,4.901452,9.4,1.8,1.8,1.6,0.03,0.03,0.011,Doppler
Kepler-107,2086625752425381632,Kepler-107 e,14.749143,8.6,3.6,3.6,2.9,0.04,0.04,0.025,Doppler
Kepler-454,2099541715513813504,Kepler-454 b,10.57375339,6.8,1.4,1.4,2.37,0.13,0.13,0.025,Doppler
K2-38,6237129658760381056,K2-38 b,4.01593,12,2.9,2.9,1.55,0.16,0.16,0.0097,Doppler
K2-38,6237129658760381056,K2-38 c,10.56103,9.9,4.6,4.6,2.42,0.29,0.29,0.025,Doppler
Kepler-51,2135275362382289280,Kepler-51 b,45.155,2.3,1.6,1.7,7.47,0.16,0.09,0.0044,TTV
Kepler-51,2135275362382289280,Kepler-51 c,85.316,3.9,0.8,0.8,4.13,0.11,0.1,0.024,TTV
Kepler-51,2135275362382289280,Kepler-51 d,130.18,6.2,1.5,1.6,10.21,0.23,0.12,0.013,TTV
K2-32,4130539180358512768,K2-32 b,8.99213,16.5,2.7,2.7,5.13,0.28,0.28,0.0024,Doppler
K2-32,4130539180358512768,K2-32 d,31.7154,10.3,4.7,4.7,3.43,0.35,0.35,0.023,Doppler
Kepler-100,2101733244046205568,Kepler-100 b,6.88705,7.3,3.2,3.2,1.32,0.04,0.04,0.022,Doppler
HD  97658,3997075206232885888,HD 97658 b,9.4903,7.5,0.8,0.8,2.25,0.1,0.1,0.022,Doppler
HD 106315,3698307419878650240,HD 106315 b,9.55237,12.6,3.2,3.2,2.44,0.17,0.17,0.022,Doppler
HD 106315,3698307419878650240,HD 106315 c,21.05704,15.2,3.7,3.7,4.35,0.23,0.23,0.01,Doppler
Kepler-279,2102456726998624640,Kepler-279 c,35.735,7.4,1.5,2.2,4.25,0.13,0.13,0.013,TTV
Kepler-279,2102456726998624640,Kepler-279 d,54.414,4.5,0.9,1.2,3.71,0.11,0.12,0.02,TTV
Kepler-19,2051106987063242880,Kepler-19 b,9.28716,8.4,1.5,1.6,2.21,0.05,0.05,0.02,joint
Kepler-1662,2127790368255394048,KOI-1783.02,284.215,15,3.6,4.3,5.44,0.3,0.52,0.02,TTV
BD-00  4534,2645940376800212096,HIP 116454 b,9.1205,11.8,1.3,1.3,2.53,0.18,0.18,0.02,Doppler
Kepler-60,2102316985943863424,Kepler-60 b,7.133,3.7,0.6,0.6,1.98,0.05,0.06,0.0098,TTV
Kepler-60,2102316985943863424,Kepler-60 c,8.919,2,0.5,0.3,2.21,0.06,0.06,0.019,TTV
Kepler-60,2102316985943863424,Kepler-60 d,11.899,3.9,0.6,0.7,1.89,0.1,0.09,0.013,TTV
HD 219134,2009481748875806976,HD 219134 b,3.092926,4.7,0.2,0.2,1.6,0.06,0.06,0.0062,Doppler
HD 219134,2009481748875806976,HD 219134 c,6.76458,4.4,0.2,0.2,1.51,0.05,0.05,0.017,Doppler
CD-61  1276,5481210874877547904,TOI-220 b,10.695264,13.8,1,1,3.03,0.15,0.15,0.017,Doppler
BD+40  3638,2102119176929154304,Kepler-65 b,2.1549209,2.4,1.6,2.4,1.44,0.03,0.04,0.0046,joint
BD+40  3638,2102119176929154304,Kepler-65 c,5.859697,5.4,1.7,1.7,2.62,0.06,0.07,0.01,joint
BD+40  3638,2102119176929154304,Kepler-65 d,8.13167,4.1,0.8,0.8,1.59,0.04,0.04,0.017,joint
Kepler-177,2106339927188171776,Kepler-177 b,36.855,5.4,0.9,1,3.92,0.61,0.72,0.016,TTV
Kepler-177,2106339927188171776,Kepler-177 c,49.412,13.5,2.8,2.6,8.36,1.34,1.37,0.0041,TTV
Kepler-36,2129931456691176576,Kepler-36 b,13.848,3.9,0.2,0.2,1.71,0.04,0.04,0.016,TTV
Kepler-36,2129931456691176576,Kepler-36 c,16.233,7.5,0.3,0.3,4.15,0.07,0.07,0.0084,TTV
K2-314,6259263137059042048,EPIC 249893012 b,3.5951,8.8,1.1,1.1,1.95,0.08,0.09,0.0038,Doppler
K2-314,6259263137059042048,EPIC 249893012 c,15.624,14.7,1.9,1.8,3.67,0.14,0.17,0.01,Doppler
K2-314,6259263137059042048,EPIC 249893012 d,35.747,10.2,2.4,2.5,3.94,0.12,0.13,0.016,Doppler
Kepler-33,2127355923723254272,Kepler-33 d,21.776,4.1,2,1.7,5.37,0.13,0.12,0.004,TTV
Kepler-33,2127355923723254272,Kepler-33 e,31.784,5.5,1.1,1.2,4,0.1,0.11,0.015,TTV
Kepler-33,2127355923723254272,Kepler-33 f,41.028,9.6,1.8,1.7,4.43,0.11,0.1,0.011,TTV
Kepler-105,2130368310704421120,Kepler-105 c,7.126,3.6,1.3,1.3,1.6,0.04,0.04,0.015,TTV
Kepler-103,2101243789577188736,Kepler-103 b,15.9654,9.7,8.6,8.6,3.37,0.09,0.09,0.015,Doppler
Kepler-103,2101243789577188736,Kepler-103 c,179.612,36.1,25.2,25.2,5.14,0.14,0.14,0.011,Doppler
Kepler-82,2125850623586710400,Kepler-82 b,26.44,12.2,0.9,1,4.07,0.1,0.24,0.015,TTV
Kepler-82,2125850623586710400,Kepler-82 c,51.54,13.9,1.2,1.3,5.34,0.13,0.32,0.0053,TTV
Kepler-1659,2073779161653824640,KOI-1599.01,20.4415,4.6,0.3,0.3,1.9,0.3,0.3,0.01,TTV
Kepler-1659,2073779161653824640,KOI-1599.02,13.6088,9,0.3,0.3,1.9,0.2,0.2,0.013,TTV
BD+38  3583,2052747119115620352,Kepler-93 b,4.72673978,4,0.7,0.7,1.48,0.02,0.02,0.013,Doppler
HD 183579,6641996571978861440,HD 183579 b,17.471278,19.7,3.9,4,3.55,0.12,0.15,0.013,Doppler
K2-10,3798690151434945280,K2-10 b,19.3044,27,16,17,3.84,0.34,0.35,0.013,Doppler
Kepler-99,2076871091425583232,Kepler-99 b,4.60358,6.2,1.3,1.3,1.48,0.08,0.08,0.013,Doppler
Kepler-25,2100451630105041152,Kepler-25 b,6.238297,8.7,2.3,2.5,2.75,0.04,0.04,0.012,joint
Kepler-25,2100451630105041152,Kepler-25 c,12.7207,15.2,1.6,1.3,5.22,0.06,0.07,0.0033,joint
Kepler-87,2086306584816171392,Kepler-87 c,191.2318,6.4,0.8,0.8,6.14,0.29,0.29,0.01,TTV
* pi. Men,4623036865373793408,pi Men c,6.2679,4.8,0.9,0.8,2.04,0.05,0.05,0.009,Doppler
Kepler-95,2106705269988803072,Kepler-95 b,11.5231,13,2.9,2.9,3.42,0.09,0.09,0.0087,Doppler
BD-14  1137,2984582227215748864,TOI-421 b,5.19672,7.2,0.7,0.7,2.68,0.18,0.19,0.0082,Doppler
BD-14  1137,2984582227215748864,TOI-421 c,16.06819,16.4,1,1.1,5.09,0.15,0.16,0.0038,Doppler
K2-66,2614121364991061888,K2-66 b,5.06963,21.3,3.6,3.6,2.49,0.24,0.34,0.0078,Doppler
Kepler-88,2101507367429089664,KOI-142 b,10.91647,9.5,1.1,1.1,3.44,0.08,0.08,0.0078,joint
K2-111,53006669599267328,K2-111 b,5.3518,5.3,0.8,0.8,1.82,0.09,0.11,0.0074,Doppler
Kepler-113,2133369840008452224,Kepler-113 b,4.754,11.7,4.2,4.2,1.82,0.05,0.05,0.0064,Doppler
Kepler-89,2076970047474270208,KOI-94 b,3.743208,10.5,4.6,4.6,1.71,0.16,0.16,0.0064,Doppler
Kepler-89,2076970047474270208,KOI-94 c,10.424,7.8,2.4,3,4.32,0.09,0.1,0.0044,TTV
Kepler-89,2076970047474270208,KOI-94 e,54.32031,35,28,18,6.56,0.62,0.62,0.0052,Doppler
Kepler-97,2131216137248338304,Kepler-97 b,2.58664,3.5,1.9,1.9,1.48,0.13,0.13,0.006,Doppler
K2-36,3811989156889528320,K2-36 b,1.422614,3.9,1.1,1.1,1.43,0.08,0.08,0.0019,Doppler
K2-36,3811989156889528320,K2-36 c,5.340888,7.8,2.3,2.3,3.2,0.3,0.3,0.0052,Doppler
WASP-47,2613413008919918976,WASP-47 d,9.03077,13.1,1.5,1.5,3.58,0.05,0.05,0.005,Doppler
WASP-47,2613413008919918976,WASP-47 e,0.789592,6.8,0.7,0.7,1.81,0.03,0.03,0.00043,Doppler
HD  86226,5660492297395345408,HD 86226 c,3.98442,7.2,1.1,1.2,2.16,0.08,0.08,0.0048,Doppler
HD 179070,2099606483621385216,Kepler-21 b,2.78578,5.1,1.7,1.7,1.64,0.02,0.02,0.0048,Doppler
K2-105,651907079835937280,K2-105 b,8.266902,30,19,19,3.59,0.39,0.44,0.0045,Doppler
K2-98,601199802584914816,K2-98 b,10.13675,32.2,8.1,8.1,4.3,0.2,0.3,0.0043,Doppler
CD-24 12581,6049750234317822208,K2-24 b,20.88977,19,2.1,2.2,5.4,0.2,0.2,0.0039,joint
CD-24 12581,6049750234317822208,K2-24 c,42.3391,15.4,1.8,1.9,7.5,0.3,0.3,0.0042,joint
Kepler-223,2086337508581280256,Kepler-223 b,7.385,4,2.1,1.7,3.94,0.48,0.43,0.0035,TTV
Kepler-223,2086337508581280256,Kepler-223 c,9.848,12.4,2.9,2.8,4.34,0.48,0.5,0.004,TTV
Kepler-223,2086337508581280256,Kepler-223 d,14.787,5.9,1.9,1.9,5.87,0.69,0.61,0.0028,TTV
K2-285,2657374606238804992,K2-285 b,3.471745,9.7,1.4,1.2,2.59,0.06,0.06,0.0028,Doppler
K2-285,2657374606238804992,K2-285 c,7.138048,15.7,2.1,2.3,3.53,0.08,0.08,0.0039,Doppler
K2-19,3798833775141351552,K2-19 b,7.9194,28.5,5,5.4,7.74,0.39,0.39,0.00089,Doppler
K2-19,3798833775141351552,K2-19 c,11.90715,25.6,7.1,7.1,4.86,0.44,0.62,0.0038,Doppler
HD 285181,3409148746676599168,K2-291 b,2.225177,6.5,1.2,1.2,1.59,0.07,0.1,0.0036,Doppler
CoRoT-24,3105404467618982272,CoRoT-24 c,11.759,28,11,11,5,0.5,0.5,0.0034,Doppler
Kepler-46,2102700131386216576,Kepler-46 b,33.648,281.3,109,118.9,7.99,0.19,0.1,0.0033,TTV
BD-15  6276,2597119620985658496,K2-265 b,2.369172,6.5,0.8,0.8,1.71,0.11,0.11,0.0031,Doppler
BD+19  2158,636363799347569408,EPIC 211945201 b,19.49213,27,12.6,14,6.12,0.1,0.1,0.003,Doppler
CoRoT-22,4285572454508522496,CoRoT-22 b,9.75598,12.2,8.8,14,4.88,0.39,0.17,0.003,Doppler
TOI-216,4664811297844004352,TOI-216.01,34.556,200,100,170,11.29,0.42,0.58,0.0029,TTV
TOI-216,4664811297844004352,TOI-216.02,17.089,30,14,20,7.69,0.83,1.62,0.0018,TTV
HD 158259,1416050859226670848,HD 158259 b,2.178,2.2,0.4,0.4,1.2,1.3,1.3,0.0028,Doppler
Kepler-18,2079295583282164992,Kepler-18 d,14.859,14.9,4.2,1.8,5.93,0.06,0.13,0.0027,TTV
K2-27,3798552815560689792,K2-27 b,6.771315,30.9,4.6,4.6,4.48,0.23,0.23,0.0024,Doppler
K2-216,2556231154370582400,K2-216 b,2.1748,8,1.6,1.6,1.75,0.1,0.17,0.0024,Doppler
HD 110113,6133384959942131968,HD 110113 b,2.541,4.5,0.6,0.6,2.05,0.12,0.12,0.002,Doppler
Kepler-117,2130959744881558272,Kepler-117 b,18.7959228,29.9,10.5,10.5,8.06,0.27,0.27,0.002,joint
HD 219666,6492940453524576128,HD 219666 b,6.03607,16.6,1.3,1.3,4.71,0.17,0.17,0.0019,Doppler
BD-05  3504,3583630929786305280,K2-229 b,0.584,2.5,0.4,0.4,1.2,0.05,0.04,0.0017,Doppler
Kepler-78,2078373642776670080,Kepler-78 b,0.355,1.8,0.2,0.2,1.23,0.02,0.02,0.0016,Doppler
TYC 4450-1307-1,2274696151198328960,TOI-1444 b,0.4702694,3.9,0.7,0.7,1.4,0.06,0.06,0.0015,Doppler
StKM 1-2122,2643952940813536768,K2-141 b,0.2803244,5.1,0.4,0.4,1.51,0.05,0.05,0.0012,Doppler
Kepler-4,2132152916856093952,Kepler-4 b,3.21346,24.5,3.8,3.8,4,0.21,0.21,0.0012,Doppler
HD  89345,3877070590167177344,HD 89345 b,11.8143,35,5.7,5.4,7.4,0.34,0.31,0.0011,Doppler
HATS-46,4919771654727611008,HATS-46 b,4.7423729,55,19.7,19.7,10.12,0.5,0.65,0.0011,Doppler
CoRoT-32,3326541506073371776,CoRoTID 223977153 b,6.71837,47.7,31.8,31.8,6.39,0.56,0.67,0.001,Doppler
Kepler-94,2119602202081351168,Kepler-94 b,2.50806,10.8,1.4,1.4,3.51,0.15,0.15,0.00099,Doppler
CoRoT-7,3107267177757848576,CoRoT-7 b,0.854,4.6,1.2,1.1,1.58,0.1,0.1,0.00099,Doppler
BD-09  6003,2609222216055014144,K2-39 b,4.60497,39.8,4.4,4.4,5.71,0.63,0.63,0.00093,Doppler
HD  80653,606477252238780160,HD 80653 b,0.719573,5.6,0.4,0.4,1.61,0.07,0.07,0.00087,Doppler
Gaia DR2 6585082036193768832,6585082036193768832,NGTS-14 A b,3.5357173,29.2,3.8,3.8,4.98,0.34,0.34,0.00079,Doppler
K2-131,3580920878437938688,K2-131 b,0.369,6.3,1.4,1.4,1.65,0.06,0.06,0.00077,Doppler
HAT-P-26,3668036348641580288,HAT-P-26 b,4.234516,18.8,2.2,2.2,6.33,0.36,0.81,0.00074,Doppler
CD-44 14956,6520880040423258240,TOI-132 b,2.1097019,22.4,1.9,1.9,3.42,0.14,0.13,0.00074,Doppler
HATS-37,6194574671813047424,HATS-37 A b,4.3315366,31.5,13.3,13.3,6.79,0.18,0.18,0.00066,Doppler
HD 213885,6407428994690988928,HD 213885 b,1.008035,8.8,0.6,0.7,1.75,0.05,0.05,0.00065,Doppler
TYC 6622-794-1,5472386851683941376,HATS-38 b,4.375021,23.5,3.5,3.5,6.88,0.19,0.19,0.00064,Doppler
Kepler-98,2099862910348755712,Kepler-98 b,1.54168,3.5,1.6,1.6,1.99,0.22,0.22,0.00058,Doppler
NGTS-4,2891248292906892032,NGTS-4 b,1.3373508,20.6,3,3,3.18,0.26,0.26,0.00041,Doppler
TYC 8688-915-1,5880886001621564928,TOI-824 b,1.392978,18.5,1.9,1.8,2.93,0.19,0.2,0.00035,Doppler
* rho01 Cnc,704967037090946688,55 Cnc e,0.7365474,8,0.3,0.3,1.88,0.03,0.03,0.00027,Doppler

